NeoPhysIx: An Ultra Fast 3D Physical Simulator as Development Tool for AI Algorithms

Traditional AI algorithms, such as Genetic Programming and Reinforcement Learning, often require extensive computational resources to simulate real-world physical scenarios effectively. While advancements in multi-core processing have been made, the inherent limitations of parallelizing rigid body dynamics lead to significant communication overheads, hindering substantial performance gains for simple simulations. This paper introduces NeoPhysIx, a novel 3D physical simulator designed to overcome these challenges. By adopting innovative simulation paradigms and focusing on essential algorithmic elements, NeoPhysIx achieves unprecedented speedups exceeding 1000x compared to real-time. This acceleration is realized through strategic simplifications, including point cloud collision detection, joint angle determination, and friction force estimation. The efficacy of NeoPhysIx is demonstrated through its application in training a legged robot with 18 degrees of freedom and six sensors, controlled by an evolved genetic program. Remarkably, simulating half a year of robot lifetime within a mere 9 hours on a single core of a standard mid-range CPU highlights the significant efficiency gains offered by NeoPhysIx. This breakthrough paves the way for accelerated AI development and training in physically-grounded domains.

==> fitness.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fitness.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{840.67089844bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7070843)%
    \put(0,0){\includegraphics[width=\unitlength]{fitness.pdf}}%
    \put(0.08517007,0.1061357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0,0}}}%
    \put(0.08517007,0.16561201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0,5}}}%
    \put(0.08517007,0.22508831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1,0}}}%
    \put(0.08517007,0.28456462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1,5}}}%
    \put(0.08517007,0.34404093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2,0}}}%
    \put(0.08517007,0.40351723){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2,5}}}%
    \put(0.08517007,0.46299354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3,0}}}%
    \put(0.08517007,0.52365937){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3,5}}}%
    \put(0.08517007,0.58313568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4,0}}}%
    \put(0.13513017,0.07639755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.23148178,0.07639755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.34448677,0.07639755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.45749175,0.07639755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{600}}}%
    \put(0.56930721,0.07639755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{800}}}%
    \put(0.6739855,0.07639755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1000}}}%
    \put(0.78699049,0.07639755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1200}}}%
    \put(0.89999547,0.07639755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1400}}}%
    \put(0.49436706,0.03357461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Generation}}}%
    \put(0.36090223,0.61763194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Fitness of the Controller}}}%
    \put(0.04963324,0.28255825){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Fitness [m]}}}}%
  \end{picture}%
\endgroup%


==> fitness_of_evolution1.txt <==
0.134725
0.134725
0.134725
0.174380
0.174380
0.174380
0.174380
0.174380
0.180178
0.180178
0.497459
0.497459
0.497459
1.717829
1.717829
1.717829
1.717829
1.717829
1.717829
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.740631
1.740631
1.740631
1.740631
1.740631
2.068064
2.068064
2.068064
2.068064
2.068064
2.068064
2.068064
2.079411
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.181993
2.181993
2.181993
2.181993
2.181993
2.189943
2.189943
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.194436
2.194436
2.194436
2.194436
2.194436
2.194436
2.194436
2.194436
2.481622
2.481622
2.648405
2.648405
2.648405
2.648405
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114813
3.114813
3.114813
3.114813
3.114813
3.114813
3.114813
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.308453
3.308453
3.308453
3.308453
3.308453
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229

==> matlab/fitness_of_evolution.txt <==
0,134725
0,134725
0,134725
0,174380
0,174380
0,174380
0,174380
0,174380
0,180178
0,180178
0,497459
0,497459
0,497459
1,717829
1,717829
1,717829
1,717829
1,717829
1,717829
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,724278
1,740631
1,740631
1,740631
1,740631
1,740631
2,068064
2,068064
2,068064
2,068064
2,068064
2,068064
2,068064
2,079411
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,163430
2,181993
2,181993
2,181993
2,181993
2,181993
2,189943
2,189943
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,193889
2,194436
2,194436
2,194436
2,194436
2,194436
2,194436
2,194436
2,194436
2,481622
2,481622
2,648405
2,648405
2,648405
2,648405
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
2,882584
3,114740
3,114740
3,114740
3,114740
3,114740
3,114740
3,114740
3,114740
3,114740
3,114740
3,114740
3,114740
3,114740
3,114740
3,114813
3,114813
3,114813
3,114813
3,114813
3,114813
3,114813
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,140660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,245660
3,308453
3,308453
3,308453
3,308453
3,308453
3,632812
3,632812
3,632812
3,632812
3,632812
3,632812
3,632812
3,632812
3,632812
3,632812
3,632812
3,632812
3,632812
3,632812
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,658183
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229
3,832229

==> matlab/fitness_of_evolution1.txt <==
0.134725
0.134725
0.134725
0.174380
0.174380
0.174380
0.174380
0.174380
0.180178
0.180178
0.497459
0.497459
0.497459
1.717829
1.717829
1.717829
1.717829
1.717829
1.717829
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.724278
1.740631
1.740631
1.740631
1.740631
1.740631
2.068064
2.068064
2.068064
2.068064
2.068064
2.068064
2.068064
2.079411
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.163430
2.181993
2.181993
2.181993
2.181993
2.181993
2.189943
2.189943
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.193889
2.194436
2.194436
2.194436
2.194436
2.194436
2.194436
2.194436
2.194436
2.481622
2.481622
2.648405
2.648405
2.648405
2.648405
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
2.882584
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114740
3.114813
3.114813
3.114813
3.114813
3.114813
3.114813
3.114813
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.140660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.245660
3.308453
3.308453
3.308453
3.308453
3.308453
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.632812
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.658183
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
3.832229
